TOFU: Target-Oriented FUzzer

Program fuzzing---providing randomly constructed inputs to a computer program---has proved to be a powerful way to uncover bugs, find security vulnerabilities, and generate test inputs that increase code coverage. In many applications, however, one is interested in a target-oriented approach-one wants to find an input that causes the program to reach a specific target point in the program. We have created TOFU (for Target-Oriented FUzzer) to address the directed fuzzing problem. TOFU's search is biased according to a distance metric that scores each input according to how close the input's execution trace gets to the target locations. TOFU is also input-structure aware (i.e., the search makes use of a specification of a superset of the program's allowed inputs). Our experiments on xmllint show that TOFU is 28% faster than AFLGo, while reaching 45% more targets. Moreover, both distance-guided search and exploitation of knowledge of the input structure contribute significantly to TOFU's performance.

==> xmllint_times.csv <==
tofu,tofu-cfg,aflgo,superion,us-tofu,ug-tofu
0.741658608215,0.774341520676,0.240002632141,0.264003038406,1.2261107885,0.78203990596
0.781510930573,0.780346409546,0.244002819061,0.388004541397,2.41810602592,0.923707916885
2.23818757187,2.2662312912,0.628007411957,0.428004741669,3.46352878006,0.988969612854
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
6.80502287827,6.99852963242,300,300,300,0.717072699799
7.0311223381,7.28047003235,300,300,300,4.42596476814
30.8847423962,31.8475856281,300,300,300,8.53208775513
13.7065943623,17.7763043209,300,300,300,6.80442312737
15.5179359974,30.9874174931,300,300,300,9.32507439034
17.2626331787,40.3908179893,300,300,300,43.4893837948
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
8.27481043365,8.24553753197,18.7522149086,140.233611107,62.6744654015,3.88496258102
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
11.7483579777,11.1079055466,26.6403052807,1.39201593399,84.0872433159,16.8159275471
49.2065123066,49.2971818432,79.1729133129,56.7206497192,300,20.3498553673
121.202555931,121.932307426,300,300,300,176.589354696
300,300,13.8681592941,93.2930669785,1.24012557648,300
300,300,18.9362168312,300,15.9516003765,300
300,300,20.3562335968,300,93.0878958103,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
2.31836646667,2.23383416389,1.50801730156,1.53801730156,1.31505418068,2.25781562325
2.66989823677,2.60759773872,7.06808137894,3.1800365448,2.961356334,187.925180349
5.12190833549,5.12684325012,14.9721701145,18.220208168,3.78237689507,300
281.141168335,300,300,300,0.833968293625,24.9499594711
300,300,300,300,300,300
300,300,300,300,300,300
2.06205167725,2.07650283157,0.600006818771,0.700025818371,1.30608370529,2.22371309853
5.20264688347,5.28170174858,1.06001210213,0.720008134842,1.52704588585,63.4227750767
10.5647214809,10.3576364651,1.89202141762,1.49201703072,1.75454504829,75.5117304836
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
25.7165707554,25.4500583847,300,300,300,48.7388330791
300,267.298216516,300,300,300,300
300,300,300,300,300,300
16.9516006512,12.9471418522,300,300,300,300
300,16.4455194138,300,300,300,300
300,300,300,300,300,300
2.36263766937,2.82260721664,0.940010786057,0.952012743157,0.961663923981,1.7504906044
5.04493673233,5.02981656189,1.34001541138,1.4101241227,1.05779349854,73.499616758
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
2.61610341972,2.44879221451,300,300,300,3.86721622528
9.7523699659,9.88480010948,300,300,300,6.30443146805
16.1761836456,16.932335358,300,300,300,15.1940053833
12.624813496,12.6931539608,0.196002244949,0.312003612518,3.00657812347,1.97576122292
14.4284286396,14.3580261044,0.308003425598,0.36000418663,3.47285934128,7.81346079475
16.9991263882,16.6938123154,0.908010482788,0.896010398865,7.60293308205,8.22100704147
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
3.35276232613,3.03843426636,0.768008947372,1.61601829529,4.0558534111,3.58815576797
14.4667712109,14.5882820724,1.53601741791,4.32804846764,6.30437497589,20.8796886276
44.563615485,45.3416821636,9.19210600853,6.87207889557,20.7193955387,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
2.17695826073,2.24609048805,300,300,300,2.52297481537
5.97036562355,5.96455896156,300,300,300,4.0442460804
9.13396112793,8.9935043692,300,300,300,5.51951869591
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
1.5580306617,1.58741911026,2.36402726173,113.433318138,1.39379217972,1.66353432678
2.7307117466,2.74744481415,19.5202269554,300,3.33108432701,79.9680142258
300,300,36.9804222584,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
241.997445969,62.3155255703,0.192002058029,0.448004961014,3.96901483253,51.8849834637
251.914457069,127.859358458,0.23600268364,1.08001232147,4.82839070999,96.7582515827
282.914344236,131.205277313,0.652007579803,4.27604913712,9.87642952393,300
103.266925106,103.758029844,42.9124920368,2.57357577866,2.57357577866,186.566701698
300,123.437492937,133.657541752,2.72706569717,2.72706569717,232.469963709
300,300,300,300,300,300
1.85468087135,2.17520498184,300,300,300,1.80888875114
2.48450997208,2.45824283211,300,300,300,2.78484315437
2.53647266899,2.45955763321,300,300,300,3.76698563263
9.24982398926,9.21291000122,3.70804238319,163.849872828,37.8018967308,81.4454585056
17.9316675621,18.1687717659,20.7482392788,300,142.769249252,193.42292717
61.9256350708,61.7507280571,300,300,300,300
9.29057594749,9.22469126518,2.1720252037,2.56402945518,6.54255530479,130.562418768
11.4527035728,11.7864523094,11.3441290855,4.57205247879,14.4303766975,300
18.9569228935,18.9498624226,16.01618433,10.0201148987,29.5967764984,300
1.70350180313,1.66972281395,0.780009031296,1.66401910782,1.40396670822,300
14.6559625977,16.3530627457,17.0041947365,2.28002619743,5.28395782036,300
43.3813020515,300,53.3046119213,2.3160264492,6.23057916168,300
66.3098487305,153.572450819,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
13.5236172859,13.6597261948,300,300,300,7.63165533821
18.7412025402,16.5351415901,300,300,300,101.626442154
73.0682099468,19.2626833076,300,300,300,300
0.568963541641,0.558336193619,0.220002651215,0.310104152239,0.547788421829,0.548081618622
0.580610861862,0.5602919104,0.24000287056,0.34110384016,0.552576751175,0.553904944748
0.722436899048,0.727953441055,0.244002819061,0.451032412013,0.558661419861,0.671426854172
5.44811696625,6.84339861,0.444005250931,300,14.746286198,5.21117060593
36.6840699619,36.198957338,1.36801576614,300,129.461339851,44.9230128471
56.3151447224,55.9418943798,1.89602160454,300,300,300
1.05008315147,1.60715271317,300,1.13642473083,1.02652433006,1.02460466049
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
1.0640409771,1.44520041481,0.728008508682,18.5922131538,0.779276228134,1.09691620117
1.49916106827,1.47754453468,28.2883253098,300,1.09786195343,20.7650834309
1.96469352432,1.98646570778,30.5443503857,300,2.32959641701,47.5551858788
300,28.3504945187,300,300,300,300
300,111.177792929,300,300,300,300
300,300,300,300,300,300
1.42304996292,1.35563769188,18.6282141209,3.84404373169,2.62157268219,2.53544913155
6.59115225357,6.20975323738,21.3242430687,6.12407016754,300,3.03112088646
9.17516559639,8.93090037407,94.113086462,46.0965185165,300,4.64233809395
0.733791352005,0.702248551407,0.224002599716,0.61422593224,0.970512594437,0.731498744904
0.758750538147,0.805782872711,0.236002922058,0.656007528305,1.0470992614,0.747916522751
1.1989107045,1.18747035278,6.89607954025,1.30401515961,2.03440466507,1.22836413414
300,300,300,300,300,300
300,300,300,300,300,300
300,300,300,300,300,300
1.30063839668,1.72725338326,0.492005586624,0.541224526531,0.677840300217,1.11976975777
2.79632948631,2.87975766617,0.736008405685,0.832028205281,0.702751090363,31.5698735741
300,300,5.15205931664,16.7521915436,0.795222459763,300
5.49416693108,5.88424244995,300,300,300,300
5.82578131973,5.96740880569,300,300,300,300
300,300,300,300,300,300
0.661315591873,0.633164439148,300,300,300,1.15470732689
4.43669612885,4.95573683594,300,300,300,2.90351623634
6.11620825378,5.58579843491,300,300,300,17.5124321526
8.39327830917,8.58309814476,300,300,1.78513727707,300
9.11257226089,9.10401821121,300,300,300,300
300,300,300,300,300,300
1.17592170738,1.27400241211,0.184001922607,0.31600356102,1.15327173904,1.1334072123
1.32088709419,1.32408858437,0.192002296448,0.664007663727,1.24821302628,1.17858170891
1.39184985641,1.54212529396,0.668007612228,0.896010160446,1.27734234879,1.51122344025
37.6915284466,40.7427464214,155.27778101,36.1204144955,48.5648195526,120.685999794
300,255.375781237,300,300,300,300
300,300,300,300,300,300
3.25423563675,3.23933078842,300,300,300,6.36309995407
4.11267396332,4.29278720917,300,300,300,9.17307513733
6.95858705185,6.73846495056,300,300,300,18.4034577351

